A Distance Similarity-based Genetic Optimization Algorithm for Satellite Ground Network Planning Considering Feeding Mode

With the rapid development of the satellite industry, the information transmission network based on communication satellites has gradually become a major and important part of the future satellite ground integration network. However, the low transmission efficiency of the satellite data relay back mission has become a problem that is currently constraining the construction of the system and needs to be solved urgently. Effectively planning the task of satellite ground networking by reasonably scheduling resources is crucial for the efficient transmission of task data. In this paper, we hope to provide a task execution scheme that maximizes the profit of the networking task for satellite ground network planning considering feeding mode (SGNPFM). To solve the SGNPFM problem, a mixed-integer planning model with the objective of maximizing the gain of the link-building task is constructed, which considers various constraints of the satellite in the feed-switching mode. Based on the problem characteristics, we propose a distance similarity-based genetic optimization algorithm (DSGA), which considers the state characteristics between the tasks and introduces a weighted Euclidean distance method to determine the similarity between the tasks. To obtain more high-quality solutions, different similarity evaluation methods are designed to assist the algorithm in intelligently screening individuals.

==> dsgabib.txt <==
@article{OU2023101233,
title = {Deep reinforcement learning method for satellite range scheduling problem},
journal = {Swarm and Evolutionary Computation},
volume = {77},
pages = {101233},
year = {2023},
issn = {2210-6502},
doi = {https://doi.org/10.1016/j.swevo.2023.101233},
url = {https://www.sciencedirect.com/science/article/pii/S221065022300007X},
author = {Junwei Ou and Lining Xing and Feng Yao and Mengjun Li and Jimin Lv and Yongming He and Yanjie Song and Jian Wu and Guoting Zhang},
keywords = {Satellite range scheduling problem (SRSP), Deep reinforcement learning (DRL), Decompose, Heuristic scheduling method},
abstract = {The satellite range scheduling problem (SRSP) is a range of combinatory optimization, which plays a vital role in the regular operation and mission accomplishment of in-orbit satellites. However, with the increase in the number of satellites and the client requirements, there is some limitation in dealing with the SRSP for existing methods, especially on large-scale problems. Therefore, we propose a deep reinforcement learning (DRL) method, which is integrated into a heuristic scheduling method for the satellite range scheduling problem. The core idea of the algorithm is to decompose the problem into two subproblems: (1) Assignment problem, which assigns each task on different antennas. (2) Single antenna scheduling problem, which determines the execution start and end time of selected tasks on the antenna. The two subproblems are performed iteratively and modeled as a general paradigm. In the paradigm, the DRL is to determine the process of task assignment, and the heuristic scheduling method can quickly solve the single antenna scheduling problem. The objective function of the scheduling problem is to maximize the total reward. The DRL updates the gradient information based on the reward obtained by the heuristic scheduling method. To verify this idea, various scale experiments are considered to examine the performance of training scenarios. Experimental results show that the proposed paradigm combining DRL with a heuristic scheduling method can effectively deal with the SRSP.}
}

@article{dai2018satellite,
  title={Satellite constellation design with multi-objective genetic algorithm for regional terrestrial satellite network},
  author={Dai, Cuiqin and Zheng, Guimin and Chen, Qianbin},
  journal={China Communications},
  volume={15},
  number={8},
  pages={1--10},
  year={2018},
  publisher={IEEE}
}

@article{al2021scheduling,
  title={Scheduling design and performance analysis of carrier aggregation in satellite communication systems},
  author={Al-Hraishawi, Hayder and Maturo, Nicola and Lagunas, Eva and Chatzinotas, Symeon},
  journal={IEEE Transactions on Vehicular Technology},
  volume={70},
  number={8},
  pages={7845--7857},
  year={2021},
  publisher={IEEE}
}

@article{liu2022data,
  title={A data-driven parallel adaptive large neighborhood search algorithm for a large-scale inter-satellite link scheduling problem},
  author={Liu, Jinming and Xing, Lining and Wang, Ling and Du, Yonghao and Yan, Jungang and Chen, Yingguo},
  journal={Swarm and Evolutionary Computation},
  volume={74},
  pages={101124},
  year={2022},
  publisher={Elsevier}
}

@article{peng2021hybrid,
  title={Hybrid beamforming, user scheduling, and resource allocation for integrated terrestrial-satellite communication},
  author={Peng, Deyi and Bandi, Ashok and Li, Yun and Chatzinotas, Symeon and Ottersten, Bj{\"o}rn},
  journal={IEEE Transactions on Vehicular Technology},
  volume={70},
  number={9},
  pages={8868--8882},
  year={2021},
  publisher={IEEE}
}

@article{zhang2014multi,
  title={Multi-satellite control resource scheduling based on ant colony optimization},
  author={Zhang, Zhaojun and Zhang, Na and Feng, Zuren},
  journal={Expert Systems with Applications},
  volume={41},
  number={6},
  pages={2816--2823},
  year={2014},
  publisher={Elsevier}
}

@article{wang2023satellite,
  title={Satellite multi-beam collaborative scheduling in satellite aviation communications},
  author={Wang, Jiawei and Jiang, Chunxiao and Kuang, Linling and Han, Rui},
  journal={IEEE Transactions on Wireless Communications},
  year={2023},
  publisher={IEEE}
}

@article{zhang2024multi,
  title={Multi-Satellite Cooperative Networks: Joint Hybrid Beamforming and User Scheduling Design},
  author={Zhang, Xuan and Sun, Shu and Tao, Meixia and Huang, Qin and Tang, Xiaohu},
  journal={IEEE Transactions on Wireless Communications},
  year={2024},
  publisher={IEEE}
}

@article{liu2024knowledge,
  title={Knowledge-assisted adaptive large neighbourhood search algorithm for the satellite--ground link scheduling problem},
  author={Liu, Zhehan and Liu, Jinming and Liu, Xiaolu and Yang, Weiyi and Wu, Jian and Chen, Yingwu},
  journal={Computers \& Industrial Engineering},
  volume={192},
  pages={110219},
  year={2024},
  publisher={Elsevier}
}

@article{khojah2022multi,
  title={Multi-objective optimization for multi-satellite scheduling task},
  author={Khojah, Heba Abdulrahman and Mosa, Mohamed Atef},
  journal={Journal of Soft Computing Exploration},
  volume={3},
  number={1},
  pages={19--30},
  year={2022}
}


@inproceedings{song2021solving,
  title={Solving large-scale relay satellite scheduling problem with a dynamic population firework algorithm: a case study},
  author={Song, Yanjie and Song, Bingyu and Huang, Yang and Xing, Lining and Chen, Yingwu},
  booktitle={2021 IEEE Symposium Series on Computational Intelligence (SSCI)},
  pages={1--7},
  year={2021},
  organization={IEEE}
}

@article{du2019moea,
  title={MOEA based memetic algorithms for multi-objective satellite range scheduling problem},
  author={Du, Yonghao and Xing, Lining and Zhang, Jiawei and Chen, Yingguo and He, Yongming},
  journal={Swarm and Evolutionary Computation},
  volume={50},
  pages={100576},
  year={2019},
  publisher={Elsevier}
}

@inproceedings{song2021solving,
  title={Solving satellite range scheduling problem with learning-based artificial bee colony algorithm},
  author={Song, Yanjie and Wei, Luona and Xing, Lining and Fang, Yi and Zhang, Zhongshan and Chen, Yingwu},
  booktitle={International Conference on Bio-Inspired Computing: Theories and Applications},
  pages={43--57},
  year={2021},
  organization={Springer}
}

@inproceedings{liu2022communication,
  title={Communication satellite resource scheduling based on improved whale optimization algorithm},
  author={Liu, Wenwen and Xiong, Wei and Han, Chi},
  booktitle={MATEC Web of Conferences},
  volume={355},
  pages={03001},
  year={2022},
  organization={EDP Sciences}
}

@article{song2024energy,
  title={Energy-Efficient Satellite Range Scheduling Using A Reinforcement Learning-based Memetic Algorithm},
  author={Song, Yanjie and Suganthan, Ponnuthurai Nagaratnam and Pedrycz, Witold and Yan, Ran and Fan, Dongming and Zhang, Yue},
  journal={IEEE Transactions on Aerospace and Electronic Systems},
  year={2024},
  publisher={IEEE}
}

@inproceedings{wei2008genetic,
  title={Genetic algorithm for TDRS communication scheduling with resource constraints},
  author={Wei, Zheng and Xin, Meng and Huan, He},
  booktitle={2008 International Conference on Computer Science and Software Engineering},
  volume={3},
  pages={893--897},
  year={2008},
  organization={IEEE}
}

@article{zhang2022improved,
  title={An improved genetic algorithm for the integrated satellite imaging and data transmission scheduling problem},
  author={Zhang, Jiawei and Xing, Lining},
  journal={Computers \& Operations Research},
  volume={139},
  pages={105626},
  year={2022},
  publisher={Elsevier}
}

@article{jing2023energy,
  title={Energy-efficient routing based on a genetic algorithm for satellite laser communication},
  author={Jing, Yinji and Yang, Zhenghao and Zhao, Yongli and Wang, Hua and Wang, Wei and Rahman, Sabidur and Zhang, Jie},
  journal={Optics Express},
  volume={31},
  number={5},
  pages={8682--8695},
  year={2023},
  publisher={Optica Publishing Group}
}

@article{petelin2023multi,
  title={Multi-objective approaches to ground station scheduling for optimization of communication with satellites},
  author={Petelin, Ga{\v{s}}per and Antoniou, Margarita and Papa, Gregor},
  journal={Optimization and Engineering},
  volume={24},
  number={1},
  pages={147--184},
  year={2023},
  publisher={Springer}
}

@article{song2020knowledge,
  title={A knowledge-based evolutionary algorithm for relay satellite system mission scheduling problem},
  author={Song, Yanjie and Xing, Lining and Wang, Mengyuan and Yi, Yujiang and Xiang, Wen and Zhang, Zhongshan},
  journal={Computers \& Industrial Engineering},
  volume={150},
  pages={106830},
  year={2020},
  publisher={Elsevier}
}

@article{song2019learning,
  title={Learning-guided nondominated sorting genetic algorithm II for multi-objective satellite range scheduling problem},
  author={Song, Yan-Jie and Ma, Xin and Li, Xun-Jia and Xing, Li-Ning and Wang, Pei},
  journal={Swarm and Evolutionary Computation},
  volume={49},
  pages={194--205},
  year={2019},
  publisher={Elsevier}
}

@inproceedings{bai2018multi,
  title={A multi-dimensional genetic algorithm for spacecraft TT\&C resources unified scheduling},
  author={Bai, Jian and Gao, Huili and Gu, Xiaosong and Yang, Huiying},
  booktitle={Proceedings of the 28th Conference of Spacecraft TT\&C Technology in China: Openness, Integration and Intelligent Interconnection 28},
  pages={153--163},
  year={2018},
  organization={Springer}
}

@article{song2023cluster,
  title={A cluster-based genetic optimization method for satellite range scheduling system},
  author={Song, Yanjie and Ou, Junwei and Wu, Jian and Wu, Yutong and Xing, Lining and Chen, Yingwu},
  journal={Swarm and Evolutionary Computation},
  volume={79},
  pages={101316},
  year={2023},
  publisher={Elsevier}
}

@article{chen2021population,
  title={A population perturbation and elimination strategy based genetic algorithm for multi-satellite TT\&C scheduling problem},
  author={Chen, Ming and Wen, Jun and Song, Yan-Jie and Xing, Li-ning and Chen, Ying-wu},
  journal={Swarm and Evolutionary Computation},
  volume={65},
  pages={100912},
  year={2021},
  publisher={Elsevier}
}

@article{song2023rl,
  title={RL-GA: A reinforcement learning-based genetic algorithm for electromagnetic detection satellite scheduling problem},
  author={Song, Yanjie and Wei, Luona and Yang, Qing and Wu, Jian and Xing, Lining and Chen, Yingwu},
  journal={Swarm and Evolutionary Computation},
  volume={77},
  pages={101236},
  year={2023},
  publisher={Elsevier}
}

@article{li2003local,
  title={Local search with annealing-like restarts to solve the VRPTW},
  author={Li, Haibing and Lim, Andrew},
  journal={European journal of operational research},
  volume={150},
  number={1},
  pages={115--127},
  year={2003},
  publisher={Elsevier}
}

@article{parish1994genetic,
  title={A genetic algorithm approach to automating satellite range scheduling},
  author={Parish, Donald A},
  year={1994}
}

@article{li2023reviews,
  title={Reviews and prospects in satellite range scheduling problem},
  author={Li, Shuwei and Yu, Qingyun and Ding, Hao},
  journal={Autonomous Intelligent Systems},
  volume={3},
  number={1},
  pages={9},
  year={2023},
  publisher={Springer}
}

@article{rigo2022branch,
  title={A branch-and-price algorithm for nanosatellite task scheduling to improve mission quality-of-service},
  author={Rigo, Cezar Ant{\^o}nio and Seman, Laio Oriel and Camponogara, Eduardo and Morsch Filho, Edemar and Bezerra, Eduardo Augusto and Munari, Pedro},
  journal={European Journal of Operational Research},
  volume={303},
  number={1},
  pages={168--183},
  year={2022},
  publisher={Elsevier}
}

@article{liu2005method,
  title={The method of mission planning of the ground station of satellite based on dynamic programming},
  author={Liu, Yang and Chen, Yingwu and Tan, Yuejin},
  journal={Zhongguo Kongjian Kexue Jishu/ Chinese Space Science and Technology(China)},
  volume={25},
  number={1},
  pages={44--47},
  year={2005}
}

@article{zhang2018ant,
  title={Ant colony algorithm for satellite control resource scheduling problem},
  author={Zhang, Zhaojun and Hu, Funian and Zhang, Na},
  journal={Applied Intelligence},
  volume={48},
  pages={3295--3305},
  year={2018},
  publisher={Springer}
}

@article{huijing2022resource,
  title={A resource scheduling method for satellite mission ground station based on particle swarm optimization algorithm},
  author={Huijing, FAN and Wenyi, ZHANG and Miaomiao, TIAN and Guangbin, MA and Bo, CHENG},
  journal={Journal of University of Chinese Academy of Sciences},
  volume={39},
  number={6},
  pages={801},
  year={2022}
}

@article{schalck1993automating,
  title={AUTOMATING SATELLITE RANGE SCHEDULING THESIS},
  author={Schalck, S Michael},
  year={1993},
  publisher={Citeseer}
}

@article{yin2022deep,
  title={Deep Reinforcement Learning-Based Joint Satellite Scheduling and Resource Allocation in Satellite-Terrestrial Integrated Networks},
  author={Yin, Yabo and Huang, Chuanhe and Wu, Dong-Fang and Huang, Shidong and Ashraf, M Wasim Abbas and Guo, Qianqian and Zhang, Lin},
  journal={Wireless Communications and Mobile Computing},
  volume={2022},
  number={1},
  pages={1177544},
  year={2022},
  publisher={Wiley Online Library}
}
